High star cluster formation efficiency in the strongly lensed Sunburst Lyman-continuum galaxy at z=2.37

We investigate the strongly lensed (\mu x10-100) Lyman continuum (LyC) galaxy, dubbed Sunburst, at z=2.37, taking advantage of a new accurate model of the lens. A characterization of the intrinsic (delensed) properties of the galaxy yields a size of ~3 sq.kpc, a luminosity Muv=-20.3,and a stellar mass M~10^9 Msun;16% of the ultraviolet light is located in a 3 Myr old gravitationally-bound young massive star cluster (YMC) with an effective radius of Re~8 pc and a dynamical mass of ~10^7 Msun (similar to the stellar mass), from which LyC radiation is detected (\lambda < 912A). The inferred outflowing gas velocity (>300 km/s) exceeds the escape velocity of the star cluster. The resulting escape fraction of the ionizing radiation emerging from the Sunburst galaxy is >6-12%, whilst it is >46-93% if inferred from the YMC. 12 additional likely star clusters with 3<Re<20 pc are identified in the galaxy from which we derive a cluster formation efficiency \Gamma>~30%, which is consistent with the high \Gamma derived in local galaxies experiencing extreme gas physical conditions. The presence of the YMC influences the morphology (nucleation), photometry (photometric jumps) and spectroscopic output (nebular emission) of the entire galaxy. The de-lensed LyC and UV (1600A) magnitudes of the YMC are ~30.6 and ~26.9, whilst the galaxy has m1600~24.8. A relatively large rest-frame equivalent width of EWrest(Hb+[OIII]4959-5007)~450A emerges from the galaxy with the YMC contributing to ~30%. If O-type stars are mainly forged in star clusters, then such engines were the key ionizing agents during reionization and the increasing occurrence of high EW lines (Hb+[OIII]) observed at z>6.5 might be an indirect signature of a high \Gamma at reionization.Future facilities (like VLT/MAVIS or ELT), will probe bound clusters on moderately magnified (\mu<5-10) galaxies across cosmic epochs up to reionization[ABRIDGED]

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

